Decreasing verification radius in local certification

This paper deals with local certification, specifically locally checkable proofs: given a graph property, the task is to certify whether a graph satisfies the property. The verification of this certification needs to be done locally without the knowledge of the whole graph. More precisely, a distributed algorithm, called a verifier, is executed on each vertex. The verifier observes the local neighborhood up to a constant distance and either accepts or rejects. We examine the trade-off between the visibility radius and the size of certificates. We describe a procedure that decreases the radius by encoding the neighbourhood of each vertex into its certificate. We also provide a corresponding lower bound on the required certificate size increase, showing that such an approach is close to optimal.

==> review_1_todo.txt <==
nevyřešené poznámky z review 1

VYRESENE:
page 4, Theorem 1: The bound on the certificate size is only correct if Delta > 2. For Delta = 2, the term (Delta-1)^{delta} should be (2 delta + 1).


VYRESENE:
page 5, proof of Observation 1: "for each p with w(p)=x and y in D(p), there is {x,y} in E(G[v,r])": If x is at distance r from v, then y could be in distance r+1 from v and would therefore not be included in G[v,r] (and the edge {x,y} would not be included either). The claim thus only holds for nodes y in D(p) that have distance at most r from v.


VYRESENE:
page 5, condition B3: the "x in N(u)" at the end of the condition should be "x in N(v)"


VYRESENE:
page 5, condition B6: You define G' and P' based on pkts(P,v), but the packets stored at v only contain information about the radius delta neighbourhood of v, while you need the radius r neighbourhood of v to be able to form the G'[v,r] that you want. I think you want to define G' and P' based on the packets in B[P,v,r-delta] and not only on those in pkts(P,v).



VYRESENE:
page 6, line 1-2: "Note that each condition requires information only about neighbours within distance at most 1 and can be locally verified": If this was true, you would get radius 1 instead of radius r-delta as claimed. The corrected condition B6 (see my previous point) requires information from nodes at distance up to r-delta, and so you get a verification scheme with radius r-delta.


VYRESENE:
page 7, line 13: The two occurrences of pkts(P,v) should be B[P,v,r-delta], as discussed for B6 above.

VYRESENE:
page 7, line 19: B(P,v) should be pkts(P,v)


VYRESENE:
page 7, line 19: The formula 1+Delta*(Delta-1)^{delta-1} only bounds the number of nodes at distance 0 or equal to delta from v, but not the nodes at distance 1,2,...,delta-1. For bounding all nodes at distance at most delta, the correct formula is 1+Delta*(1+(Delta-1)+(Delta-1)^2+...+(Delta-1)^{delta-1}). This is only O(Delta*(Delta-1)^{delta-1}), but not strictly bounded by 1+Delta*(Delta-1)^{delta-1} as you claim. Besides, the formula is not correct for Delta=2, where the number of nodes at distance at most delta can be bounded by 2*delta+1 instead.


VYRESENE:
page 9, proof of Claim (inside proof of Lemma 8), line 10: The factor "n^{3(Delta-1)^r" has no justification and disappears when you continue the calculation in the last line on this page. I think this factor should be removed.


==> review_2_todo.txt <==
VYRESENE:
- On p4: "Furthermore, it is trivial to locally check that an encoded packet follows this definition" was a bit confusing to me (but in a minor way because it can be easily adapted). What is meant here explicitly? That the encoding protocol (via some arbitrary character) is followed, or that the values correspond to the type (say, a set of vertices for what we decode for D).


VYRESENE:
- On p8: "each certificate has the same value of depth" could be made a bit more explicit, by using an example. One way would be to specify that you are talking of the depth of the tree there, rather than of the node holding that certificate.

VYRESENE:
-p5: "assigniment"

VYRESENE:
-p19: Then new proof"


==> review_3_todo.txt <==
VYRESENE:
 - it seems that all the results of the paper only apply on connected graph. If
   this is the case, it must be stated.

VYRESENE:
 - at several places, formal notations are used without being introduced,
   prominent examples are: page 3 bottom (soundness) needs to add P' to "every
   certificate assignment" P'; page 6 middle \Beta(P,v) has not been defined;
   page 8 Figure 1 red/blue bitstrings need explanations why blue strings are
   repeated and red strings are not typos.

VYRESENE:
 - proof of Lemma 8: j is undefined; 4 seems to be the arity of the tree
   structure, is it not? then, why?; in definition of P(v) page 10, f is
   undefined. All in all, the proof as is must be rewritten for readability.


==> todo.txt <==
 I haven't read the new intro, but I realized there is something for the
intro that I have not mentioned yet: it is important to say why reducing
the
radius (what you do) is not symmetric to increasing the radius (what eg the
redundancy paper does), that is, why it is not the same question but asked
differently. I see two (similar) reasons:

- To simplify let's say that we consider the ratio between radius 1 and
radius r. Then, intuitively, in your work you show universal upper bounds
on the ratio (for any property, and any graph, the size at distance 1
cannot be too large compared to radius r) and existential lower bounds
(for some property and some graph, it has to be rather large). And in the
other work it is more universal lower bound (trying to reduce the size a
lot when looking at distance r) and existential upper bound (showing that
in some specific case, one cannot).

- The constructive aspect is different: you start from an arbitrary
certification at distance r, and constructively make it into a
certification
at distance 1, while in the other work, it is an arbitrary certification
at distance 1, replaced constructively by a certification at distance r.
In particular, you do not reverse the operation of reducing size/increasing
radius.


* Property 4 looks a bit fishy. First, in the majority of the cases, we
do not
like when the property being certified depends on the identifiers. Second,
I don't see where you actually use this. Third, and this is less important,
identifying vertices and identifiers is a bit disturbing to me.


